Weak lensing forecasts for dark energy, neutrinos and initial conditions

Weak gravitational lensing provides a sensitive probe of cosmology by measuring the mass distribution and the geometry of the low redshift universe. We show how an all-sky weak lensing tomographic survey can jointly constrain different sets of cosmological parameters describing dark energy, massive neutrinos (hot dark matter), and the primordial power spectrum. In order to put all sectors on an equal footing, we introduce a new parameter $\beta$, the second order running spectral index. Using the Fisher matrix formalism with and without CMB priors, we examine how the constraints vary as the parameter set is enlarged. We find that weak lensing with CMB priors provides robust constraints on dark energy parameters and can simultaneously provide strong constraints on all three sectors. We find that the dark energy sector is largely insensitive to the inclusion of the other cosmological sectors. Implications for the planning of future surveys are discussed.

==> readme.txt <==
This .tgz contains the following files:

---------mn2e style files------
mn2e.bst
mn2e.cls   
---------------------------
aa.bst							AA style file for Natbib
amsfonts						   	complete amsfonts package 
definitions.sty					      	journal name abbreviation style file    
--------Figures--------------
Fig_1.ps 
Fig_2a.ps 
Fig_2b.ps 
Fig_3.ps 
Fig_4a.ps
Fig_4b.ps
Fig_5.ps
Fig_6a.ps
Fig_6b.ps
----------Source files and pdf----------
debono_article_MNRAS.pdf                     complete pdf file  	
debono_article_MNRAS.tex			Latex source file
------------------------------------


Figures should be printed in colour.

